SILVERRUSH. V. Census of Lya, [OIII]5007, Ha, and [CII]158um Line Emission with ~1000 LAEs at z=4.9-7.0 Revealed with Subaru/HSC

We investigate Lya, [OIII]5007, Ha, and [CII]158um emission from 1124 galaxies at z=4.9-7.0. Our sample is composed of 1092 Lya emitters (LAEs) at z=4.9, 5.7, 6.6, and 7.0 identified by Subaru/Hyper Suprime-Cam (HSC) narrowband surveys covered by Spitzer large area survey with Subaru/HSC (SPLASH) and 34 galaxies at z=5.148-7.508 with deep ALMA [CII]158um data in the literature. Fluxes of strong rest-frame optical lines of [OIII] and Ha (Hb) are constrained by significant excesses found in the SPLASH 3.6 and 4.5um photometry. At z=4.9, we find that the rest-frame Ha equivalent width and the Lya escape fraction f_Lya positively correlate with the rest-frame Lya equivalent width EW^0_Lya. The f_Lya-EW^0_Lya correlation is similarly found at z~0-2, suggesting no evolution of the correlation over z~0-5. The typical ionizing photon production efficiency of LAEs is logxi_ion/[Hz erg^-1]~25.5 significantly (60-100%) higher than those of LBGs at a given UV magnitude. At z=5.7-7.0, there exists an interesting turn-over trend that the [OIII]/Ha flux ratio increases in EW^0_Lya~0-30 A, and then decreases out to EW^0_Lya~130 A. We also identify an anti-correlation between a [CII] luminosity to star-formation rate ratio (L_[CII]/SFR) and EW^0_Lya at the >99% confidence level. We carefully investigate physical origins of the correlations with stellar-synthesis and photoionization models, and find that a simple anti-correlation between EW_Lya^0 and metallicity explains self-consistently all of the correlations of Lya, Ha, [OIII]/Ha, and [CII] identified in our study, indicating detections of metal-poor (~0.03 Zo) galaxies with EW^0_Lya~200 A.

==> answer_irac_excess_round3_v1.txt <==
-------------Letter to the referee -----------------------------------

This is the letter to the referee for AAS08182 (Y. Harikane et al.)

We thank the referee for the quick response.

> ----------------------------------------------------------------------
> Referee Report
>
> The authors have done a nice job responding to the last round of comments,
> and the paper is basically ready for publication. I have one remaining
> suggestion. In discussing the [CII] deficit in section 5.1, the authors
> should note that the anti-correlation of [CII] strength with SFR luminosity
> density (essentially the density bounded nebular case) has also been seen in
> local starburst galaxies, and discussed extensively in Diaz-Santos et al.
> (2013, 2014). Most of these sources have Solar metallicity, and the deficit
> is caused by an excess of warm dust emission, not by low metallicity as it
> likely is here, but this indicates that the anti-correlation with radiation
> field intensity exists in the local Universe (it is also consistent with
> some of the results obtained for high-luminosity, high-z galaxies). This
> might be worth noting.
We agree that it is worth mentioning the results in Diaz-Santos et al. (2013, 2014). We have added one sentence describing the results in Diaz-Santos et al. (2013, 2014) and its physical interpretations.
